Geometry of the LMC based on multi-phase analysis of multi-wavelength Cepheid light curves using OGLE-IV and Gaia DR3 data

The period-luminosity (PL) relation of Cepheids in the Large Magellanic Cloud (LMC) plays a pivotal role in extra-galactic distance measurement and the determination of the Hubble constant $(H_{0})$. In this work, we probe the geometry of the LMC through a detailed study of multi-phase PL relations of these Cepheids, leveraging data from the OGLE-IV and Gaia DR3 databases. We analyse the light curves of a combined sample of $\sim$3300 fundamental (FU) and first overtone (FO) mode classical Cepheids. We obtain multi-phase data with $50$ phase points over a complete pulsation cycle from the OGLE $(V, I)$ and Gaia $(G,G_{\rm BP}, G_{\rm RP})$ photometric bands. We determine the distance modulus and reddening values of individual Cepheids by fitting a simultaneous reddening law to the apparent distance modulus values. We calculate the LMC viewing angle parameters: the inclination angle $(i)$ and position angle of line of nodes $(\theta_{\rm lon})$ by fitting a plane of the form $z = f(x,y)$ to the three-dimensional distribution of Cepheids in Cartesian coordinates $(x,y,z)$. The values of LMC viewing angles from multi-phase PL relations are found to be: $i = 22\rlap{.}^{\circ}87 \pm 0\rlap{.}^{\circ}43 ~\textrm{(stat.)} \pm 0\rlap{.}^{\circ}53 ~\textrm{(syst.)}$, $\theta_{\rm lon} = 154\rlap{.}^{\circ}76 \pm 1\rlap{.}^{\circ}16 ~\textrm{(stat.)} \pm 1\rlap{.}^{\circ}01 ~\textrm{(syst.)}$, respectively. The use of multi-phase PL relations in multiple bands results in lower uncertainties for the LMC viewing angle parameters as compared to those derived from the mean light PL relations. This shows that the use of multi-phase PL relations with multi-wavelength photometry significantly improves the precision of these measurements, allowing better constraints on the morphology and the structure of the LMC.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
